GSL: A Cryptographic Library for the strong RSA Graph Signature Scheme

Current cloud and network infrastructures do not employ privacy-preserving methods to protect their assets. Anonymous credential schemes are a cryptographic building block that enables the certification of data structures and prove properties over their representations without disclosing the innards of their data structures in zero-knowledge. The GRaph Signature (GRS) scheme enables the certification and proof methods to sign infrastructure topologies represented as graph data structures and use zero-knowledge to prove properties over their certificates. As such, they represent a powerful privacy-preserving method that proves properties over a signed topology graph to another party without disclosing the blueprint of its topology. In this paper, we report our efforts in designing, implementing and benchmarking a Graph Signature Library (GSL). GSL is a cryptographic library realized in Java that implements the graph signature scheme.

==> data/ekpBaseGen.csv <==
"","KeyLength","Method","Vertices","mean","sd","N","se"
"1",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","1000",1119.56,41.8212453862456,100,4.18212453862456
"2",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","10000",7064.58,163.748463174221,100,16.3748463174221
"3",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","2000",1827.37,63.2593914455443,100,6.32593914455443
"4",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","3000",2478.39,59.7719394655615,100,5.97719394655615
"5",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","4000",2984.94,47.9332068949317,100,4.79332068949317
"6",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","5000",3650.48,41.8200763734213,100,4.18200763734213
"7",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","6000",4318.16,39.913472068028,100,3.9913472068028
"8",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","7000",4971.65,41.5094914301281,100,4.15094914301281
"9",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","8000",5641.76,61.0464502727971,100,6.10464502727971
"10",512,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","9000",6332.66,58.9997808590349,100,5.89997808590349
"11",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","1000",5223.73,46.4475059403711,100,4.64475059403711
"12",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","10000",37558.49,335.903440159685,100,33.5903440159685
"13",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","2000",8886.36,52.7556823498855,100,5.27556823498855
"14",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","3000",12536.43,66.6110760650618,100,6.66110760650618
"15",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","4000",15438.33,71.1048528653994,100,7.11048528653994
"16",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","5000",19079.28,85.4447757149008,100,8.54447757149008
"17",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","6000",22731.22,88.4124379933004,100,8.84124379933004
"18",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","7000",26370.11,92.7904008227601,100,9.27904008227601
"19",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","8000",30008.18,115.623507798179,100,11.5623507798179
"20",1024,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","9000",33677.49,131.888879996255,100,13.1888879996255
"21",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","1000",35018.11,275.141208741029,100,27.5141208741029
"22",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","10000",255098.54,1329.3049100332,100,132.93049100332
"23",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","2000",59705.9,142.428326827314,100,14.2428326827314
"24",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","3000",84550.98,175.259805990876,100,17.5259805990876
"25",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","4000",104409.12,189.458307025609,100,18.9458307025609
"26",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","5000",129212.59,233.55790470135,100,23.355790470135
"27",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","6000",154014.14,290.658048940919,100,29.0658048940919
"28",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","7000",178925.63,338.620154733765,100,33.8620154733765
"29",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","8000",203640.23,488.22148589849,100,48.822148589849
"30",2048,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","9000",228415.6,390.142035777751,100,39.0142035777751
"31",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","1000",110224.3,182.289064483592,100,18.2289064483592
"32",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","10000",807741.576923077,1379.73206596286,26,270.587720302859
"33",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","2000",188937.6,225.728629423505,100,22.5728629423505
"34",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","3000",267473.79,310.430697710146,100,31.0430697710146
"35",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","4000",330487.18,420.399626618062,100,42.0399626618062
"36",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","5000",409017.92,522.455134219894,100,52.2455134219894
"37",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","6000",487705.89,594.606259586454,100,59.4606259586454
"38",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","7000",566356.67,721.214562772796,100,72.1214562772796
"39",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","8000",644850.44,759.874116634665,100,75.9874116634665
"40",3072,"<14 calls>:94 keys.ExtendedKeyPair.generateBases","9000",724278.5,2103.40103382377,100,210.340103382377


==> data/ekpSetupEncoding.csv <==
"","KeyLength","Method","Vertices","mean","sd","N","se"
"1",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","1000",777.93,78.2153534489969,100,7.82153534489969
"2",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","10000",1559.08,102.978048067724,100,10.2978048067724
"3",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","2000",893.02,63.6450034538962,100,6.36450034538962
"4",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","3000",1004.79,71.5718604768746,100,7.15718604768746
"5",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","4000",1084.5,78.0245364153372,100,7.80245364153372
"6",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","5000",1171.55,70.6568568090983,100,7.06568568090983
"7",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","6000",1282.84,83.9269427369526,100,8.39269427369526
"8",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","7000",1352.42,95.6276638897453,100,9.56276638897453
"9",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","8000",1424.89,86.5223617968736,100,8.65223617968736
"10",512,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","9000",1487.29,80.3404743462585,100,8.03404743462585
"11",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","1000",746.15,72.3280091602894,100,7.23280091602894
"12",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","10000",1490.2,74.9674676918009,100,7.49674676918009
"13",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","2000",836.18,76.7974352475788,100,7.67974352475788
"14",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","3000",943.6,77.2193517379438,100,7.72193517379438
"15",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","4000",1025.35,81.1338058052526,100,8.11338058052526
"16",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","5000",1114.26,80.4996543063034,100,8.04996543063034
"17",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","6000",1194.35,88.3077006834625,100,8.83077006834625
"18",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","7000",1285.5,83.1408079067911,100,8.31408079067911
"19",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","8000",1344.46,106.523523271158,100,10.6523523271158
"20",1024,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","9000",1414.43,90.4721906042253,100,9.04721906042253
"21",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","1000",728.11,67.0237248813411,100,6.70237248813411
"22",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","10000",1448.41,92.4975669895695,100,9.24975669895695
"23",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","2000",804.81,72.6014017451009,100,7.26014017451009
"24",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","3000",913.1,67.1839777676707,100,6.71839777676707
"25",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","4000",986.11,78.9459468576603,100,7.89459468576603
"26",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","5000",1073.58,78.8566247865534,100,7.88566247865534
"27",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","6000",1167.06,79.9744681480006,100,7.99744681480006
"28",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","7000",1242.01,78.9673881031808,100,7.89673881031808
"29",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","8000",1302.36,83.785382394725,100,8.3785382394725
"30",2048,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","9000",1367.04,97.3857185721715,100,9.73857185721715
"31",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","1000",714.88,72.7503382615622,100,7.27503382615622
"32",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","10000",1458.65079365079,81.6641235755646,126,7.27521836216503
"33",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","2000",803.53,84.1523936292685,100,8.41523936292685
"34",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","3000",898.45,74.1285227074429,100,7.41285227074429
"35",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","4000",953.1,82.748432192417,100,8.2748432192417
"36",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","5000",1061.25,79.915153870726,100,7.9915153870726
"37",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","6000",1140.05,91.7672038201541,100,9.17672038201541
"38",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","7000",1230.57,89.8612010522086,100,8.98612010522086
"39",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","8000",1304.55,85.6326869291573,100,8.56326869291573
"40",3072,"ExtendedKeyPair.java:312 encoding.GeoLocationGraphEncoding.setupEncoding","9000",1370.51,84.9830042426191,100,8.49830042426191


==> data/issuingData.csv <==
"","Type","KeyLength","Method","Vertices","mean","sd","N","se"
"total_issuing_time",c("Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", 
"Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time"),c(512, 512, 512, 512, 512, 512, 512, 512, 512, 512, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072),c("1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000", "1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000", "1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000", "1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000"),c(150.021435231435, 607.530307266224, 207.92854978355, 254.527068965517, 278.182600199686, 337.848231292517, 387.186196581197, 466.977667356798, 510.740182072829, 563.957440369708, 263.673041207129, 1780.41951566952, 433.510047132436, 588.267777777778, 749.441696670397, 917.427885701044, 1092.1792015392, 1270.46164589947, 1442.76386904762, 1602.474105198, 715.934361264241, 6131.85675232216, 1292.05225795843, 1887.38628288334, 2455.24759502785, 3048.39803747084, 3662.83877814039, 4277.21645023094, 
4885.58373117149, 5520.33681996473, 1380.77435132966, 12146.6304058452, 2545.86262681159, 3699.71071122925, 4903.21285949529, 6084.1966812126, 7324.79166889253, 8549.78355628951, 9794.90222461022, 10997.1562016392),c(81.478145661499, NA, 91.9900008243066, NA, NA, 77.9140287899035, NA, 94.0858175317878, 82.0488454396248, 96.1874699290148, 99.9622066234939, 126.055810991735, 103.153706619416, 106.206582058743, 99.7010643274231, 99.9481611182229, 117.673615096611, NA, 118.578613880694, 138.880493848529, 133.920921073468, 229.582946465947, 124.947216746681, 142.490481675875, 142.302512454911, 173.87471480918, 188.260885844147, 190.358474283903, 198.093112345607, 211.321110344789, 164.15766789574, 348.708209451613, 
170.696667464636, 200.959596917876, 233.452098593725, 248.675923466227, 272.007632067266, 254.354723279024, 297.520566089708, 327.64211840787),c(18.4247266556862, NA, 25.0722252547607, NA, NA, 14.1533788185685, NA, 23.3911510905978, 14.3959775838477, 23.0371745298572, 16.2267654120889, 17.513413997322, 17.2869333942238, 16.7812403374884, 16.1251261988852, 13.6128315141144, 17.7081751929218, NA, 16.0346659521318, 19.7980366394534, 13.4021574646683, 23.3898862254834, 12.4546671815505, 14.602437843158, 14.5134365146338, 17.8095714783319, 19.3337762752695, 19.4593397487532, 20.340850438092, 21.4468768227929, 15.0905360230206, 34.1838880129098, 
16.0328888663189, 19.4107436016851, 22.6568055911341, 24.2136245293212, 26.5353488403566, 24.8030748816459, 29.0748638254946, 32.0972890427042),c("Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", 
"Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time", "Total issuing time"),c(512, 512, 512, 512, 512, 512, 512, 512, 512, 512, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072)
"signer_issuing_time",c("Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", 
"Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time", "Signer issuing time"),c(512, 512, 512, 512, 512, 512, 512, 512, 512, 512, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 1024, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 2048, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072, 3072),c("SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", 
"SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", 
"SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", 
"SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow", "SignerOrchestrator.java:536  QRElement.modPow"),c("1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000", "1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000", "1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000", "1000", "10000", "2000", "3000", "4000", "5000", "6000", "7000", "8000", "9000"),c(7.58119658119658, 7.09876543209877, 10.2121212121212, 7.52873563218391, 7.48780487804878, 7.24489795918367, 7.48888888888889, 7.34782608695652, 6.76470588235294, 7.82558139534884, 10.8706896551724, 8.59259259259259, 9.01315789473684, 10.9333333333333, 8.75, 8.38888888888889, 8.62121212121212, 8.97959183673469, 9.72916666666667, 9.22, 16.89, 9.98, 13.585, 10.7960526315789, 10.3986486486486, 10.4968944099379, 9.95588235294118, 10.265625, 9.9320987654321, 10.0068493150685, 29.8, 22.3386243386243, 
24.8, 23.9839572192513, 22.6898395721925, 22.1623036649215, 23.1, 23.3494623655914, 21.7741935483871, 23.0537634408602),c(5.00385940057051, 3.43367492008054, 6.9226832314893, 4.5362598067073, 3.40023202708295, 3.14285714285714, 3.5640036962756, 3.57781559795057, 3.41441990758637, 3.36134378053538, 11.948825790893, 2.93655245508292, 6.87894065691829, 8.01816120384899, 2.47970485546421, 2.65938471154986, 2.92871802626837, 2.6886319005395, 2.74241377865072, 2.58953939643989, 15.3032298623887, 3.82059062864341, 8.74673090403139, 4.65404305581969, 3.76294114391698, 3.71672608555313, 3.63698623111442, 3.5193153749929, 3.28959689654182, 
3.57287979153003, 19.1854216010504, 9.25304091542861, 9.82356923744186, 9.79767140199067, 8.55972398534598, 8.57596659778066, 8.88643815422034, 8.19831391572305, 8.50453492032252, 8.69838828363775),c(117, 81, 66, 87, 82, 98, 90, 92, 85, 86, 116, 54, 76, 45, 48, 54, 66, 49, 48, 50, 200, 150, 200, 152, 148, 161, 136, 128, 162, 146, 200, 189, 200, 187, 187, 191, 190, 186, 186, 186),c(0.462606965229987, 0.381519435564505, 0.852123400541643, 0.486338100005177, 0.375492811759339, 0.317476514002123, 0.375678975649662, 0.373013061505462, 0.370345836868923, 0.36246302154526, 1.10942062302928, 0.399614173215021, 0.789068609529477, 1.19527690042386, 0.357914566453271, 0.361896420725322, 0.360500268511422, 0.384090271505643, 0.395833333333333, 0.366216173474474, 1.08210176097515, 0.311949918541186, 0.618487273545453, 0.377492739259414, 0.309311856674807, 0.292919050516474, 0.311868996409455, 
0.311066470848945, 0.258455141434994, 0.295693635473865, 1.35661417140256, 0.673059688944049, 0.69463124232507, 0.716476691693478, 0.62594901086231, 0.620535164599014, 0.644689982895831, 0.601129541890099, 0.623582755331826, 0.637796773565508)


==> data/issuing_time.csv <==
"","Type","KeyLength","Method","Vertices","mean","sd","N","se"
"1","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","1000",7.8,6.54324616316388,200,0.462677373294604
"2","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","10000",7.4,3.19861779193677,200,0.226176433110243
"3","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","2000",7.77,4.72320264397796,200,0.333980861847505
"4","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","3000",7.805,5.36478139321491,200,0.379347330272568
"5","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","4000",7.28,3.38806655407983,200,0.239572483550119
"6","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","5000",7.02,3.2204746989275,200,0.227721949825134
"7","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","6000",6.925,3.40253748054781,200,0.240595732573675
"8","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","7000",7.04,3.34279394470911,200,0.236371226641314
"9","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","8000",7.045,3.12920671630476,200,0.221268328883359
"10","Signer issuing time",512,"SignerOrchestrator.java:536 <...> QRElement.modPow","9000",7.005,3.29228960668277,200,0.232800030651537
"11","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","1000",9.215,6.17897025133106,200,0.436919176546614
"12","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","10000",8.85026737967914,2.86788623091992,187,0.209720611620563
"13","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","2000",8.955,5.35127608883101,200,0.378392361041383
"14","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","3000",9.685,5.81937286161598,200,0.411491801270162
"15","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","4000",9.09,2.60303263415432,200,0.18406220272604
"16","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","5000",8.81,2.63983782050962,200,0.186664722411507
"17","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","6000",8.9,2.94846864264883,200,0.208488217133288
"18","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","7000",8.805,3.12342020369406,200,0.220859160652713
"19","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","8000",9.465,2.78704378604403,200,0.197073756057556
"20","Signer issuing time",1024,"SignerOrchestrator.java:536 <...> QRElement.modPow","9000",9,2.60341655863555,199,0.184551306722422
"21","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","1000",10.28,4.63779535217362,200,0.327941654327742
"22","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","10000",10.48,3.71464573880527,200,0.262665119161492
"23","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","2000",10.2,3.33098744923103,200,0.235536381339855
"24","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","3000",10.82,5.06516331395,200,0.358161132711137
"25","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","4000",9.875,3.74157344700014,200,0.264569195668132
"26","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","5000",10.62,3.80895532968261,200,0.269333814285522
"27","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","6000",9.905,3.45043511930928,200,0.24398260709078
"28","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","7000",9.785,3.35934532387266,200,0.237541585885768
"29","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","8000",10.485,4.04494535371899,200,0.286020828914372
"30","Signer issuing time",2048,"SignerOrchestrator.java:536 <...> QRElement.modPow","9000",10.465,3.95943945578413,200,0.279974648888253
"31","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","1000",24.235,10.6213861722991,200,0.751045418803369
"32","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","10000",22.28,8.85060824642342,200,0.625832510867158
"33","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","2000",24.21,9.74013610050093,200,0.68873162863441
"34","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","3000",24.03,11.2052168395846,200,0.792328481193597
"35","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","4000",23.335,8.4486492036795,200,0.59740971437881
"36","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","5000",22.63,8.57324926822237,200,0.606220269436264
"37","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","6000",21.92,8.84674655583145,200,0.625559448106715
"38","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","7000",22.695,8.88915408244831,200,0.628558113071129
"39","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","8000",21.65,9.12159621929954,200,0.644994254191228
"40","Signer issuing time",3072,"SignerOrchestrator.java:536 <...> QRElement.modPow","9000",22.03,8.41923497640609,200,0.595329814421971
"41","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","1000",39.905,18.9234367197513,200,1.33808904278907
"42","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","10000",278.415,34.0745970750814,200,2.40943786579894
"43","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","2000",64.71,21.2429332027212,200,1.50210221199371
"44","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","3000",93.22,22.0834779869476,200,1.56153770367545
"45","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","4000",115.7,24.2348227384858,200,1.71366074992373
"46","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","5000",144.33,28.2757615895193,200,1.99939827631632
"47","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","6000",170.855,29.960006423975,200,2.11849237067852
"48","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","7000",198.98,28.0595132068793,200,1.98410720653779
"49","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","8000",225.32,29.8309744255175,200,2.10936843056859
"50","Recipient issuing time",512,"GSSignatureValidator.java:79 <...> QRElement.modPow","9000",252.79,30.9037393453873,200,2.18522436551449
"51","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","1000",91.03,19.0906091255339,200,1.34990991696468
"52","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","10000",841.655,46.878073165592,200,3.31478034243492
"53","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","2000",174.545,23.0328141493433,200,1.62866590748101
"54","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","3000",253.65,29.1898567775429,200,2.06403456692647
"55","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","4000",342.45,28.6999290878608,200,2.02939144775995
"56","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","5000",420.845,36.63758367699,200,2.59066838642892
"57","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","6000",503.74,37.7951686577709,200,2.67252200539991
"58","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","7000",586.385,38.3170688312545,200,2.70942592057718
"59","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","8000",677.245,44.0322514851815,200,3.11355036160833
"60","Recipient issuing time",1024,"GSSignatureValidator.java:79 <...> QRElement.modPow","9000",763.065,46.2582957384199,200,3.27095546027695
"61","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","1000",310.765,29.6707184386108,200,2.09803662106184
"62","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","10000",2991.935,100.422278129525,200,7.10092738475884
"63","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","2000",596.63,43.2349326006752,200,3.05717140260807
"64","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","3000",894.695,55.1668276172079,200,3.9008837904677
"65","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","4000",1183.04,52.660078039208,200,3.72362982793368
"66","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","5000",1484.2,65.7780644960326,200,4.65121154584707
"67","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","6000",1771.3,75.2017721377849,200,5.31756830358733
"68","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","7000",2073.72,80.1313093220643,200,5.66613922069884
"69","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","8000",2370.7,80.5977043702161,200,5.69911833082484
"70","Recipient issuing time",2048,"GSSignatureValidator.java:79 <...> QRElement.modPow","9000",2679.875,95.4101401804139,200,6.74651571155298
"71","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","1000",612.385,44.9710881438755,200,3.17993613838723
"72","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","10000",5969.635,151.365183808387,200,10.7031347906459
"73","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","2000",1199.78,59.6912626283852,200,4.22080965821183
"74","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","3000",1778.47,78.2896894704975,200,5.53591703215779
"75","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","4000",2369.545,88.6051484772946,200,6.26533013363359
"76","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","5000",2969.56,91.1911482965216,200,6.44818793446585
"77","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","6000",3556.45,98.0728756829513,200,6.93479954458801
"78","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","7000",4160.075,112.026106859475,200,7.92144198302634
"79","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","8000",4762.8,113.640002865436,200,8.03556166402084
"80","Recipient issuing time",3072,"GSSignatureValidator.java:79 <...> QRElement.modPow","9000",5338.105,127.110698303155,200,8.9880836731518


==> data/keyGenData.csv <==
"","KeyLength","mean","sd","N","se"
"1",512,0.56526173,0.0923331630377879,100,0.00923331630377879
"2",1024,4.72315647,1.81926457728873,100,0.181926457728873
"3",2048,54.96907087,43.0799157592928,100,4.30799157592928
"4",3072,311.7525113,222.875383595424,100,22.2875383595424


==> data/provingData.csv <==
"","KeyLength","Method","Vertices","mean","sd","N","se"
"1",512,"AbstractCommitmentProver.executePreChallengePhase","1000",521.245,34.0287341631116,200,2.40619486819305
"2",512,"AbstractCommitmentProver.executePreChallengePhase","10000",4357.79,91.8962189129947,100,9.18962189129947
"3",512,"AbstractCommitmentProver.executePreChallengePhase","2000",947.58,37.1812564223659,200,2.62911185492908
"4",512,"AbstractCommitmentProver.executePreChallengePhase","3000",1385.895,42.9516963120248,200,3.03714357256979
"5",512,"AbstractCommitmentProver.executePreChallengePhase","4000",1836.885,46.3786228589364,200,3.27946387256473
"6",512,"AbstractCommitmentProver.executePreChallengePhase","5000",2277.86,61.4628244874074,200,4.34607799859244
"7",512,"AbstractCommitmentProver.executePreChallengePhase","6000",2687.335,58.5657966537504,200,4.14122719594593
"8",512,"AbstractCommitmentProver.executePreChallengePhase","7000",3148.07,59.6896925522734,200,4.22069863706527
"9",512,"AbstractCommitmentProver.executePreChallengePhase","8000",3547.35,64.9040278278847,100,6.49040278278847
"10",512,"AbstractCommitmentProver.executePreChallengePhase","9000",3959.96,88.6431976093601,200,6.26802061356377
"11",512,"PossessionProver.executeCompoundPreChallengePhase","1000",794.13,37.4660060326718,200,2.64924669296783
"12",512,"PossessionProver.executeCompoundPreChallengePhase","10000",5758.01,64.3689640692899,100,6.43689640692899
"13",512,"PossessionProver.executeCompoundPreChallengePhase","2000",1317.26,28.637088086437,200,2.02494791793561
"14",512,"PossessionProver.executeCompoundPreChallengePhase","3000",1899.75,28.4215839136527,200,2.00970947174063
"15",512,"PossessionProver.executeCompoundPreChallengePhase","4000",2462.675,29.1993559335591,200,2.06470625868993
"16",512,"PossessionProver.executeCompoundPreChallengePhase","5000",3062.8,48.6997776351037,200,3.44359430080588
"17",512,"PossessionProver.executeCompoundPreChallengePhase","6000",3553.33,42.2097073785749,200,2.98467703192902
"18",512,"PossessionProver.executeCompoundPreChallengePhase","7000",4144.73,34.2168241553243,200,2.41949483908974
"19",512,"PossessionProver.executeCompoundPreChallengePhase","8000",4690.76,36.1847448184419,100,3.61847448184419
"20",512,"PossessionProver.executeCompoundPreChallengePhase","9000",5257.64,58.9991942709654,200,4.17187303535421
"21",1024,"AbstractCommitmentProver.executePreChallengePhase","1000",1646.46,32.1328648742238,200,2.27213666515147
"22",1024,"AbstractCommitmentProver.executePreChallengePhase","10000",15762.69,106.646560131487,100,10.6646560131487
"23",1024,"AbstractCommitmentProver.executePreChallengePhase","2000",3247.23,40.268284963099,200,2.84739773641596
"24",1024,"AbstractCommitmentProver.executePreChallengePhase","3000",4803.77386934673,54.3099421725979,199,3.84992972512442
"25",1024,"AbstractCommitmentProver.executePreChallengePhase","4000",6385.42,77.143497431604,200,5.45486901583342
"26",1024,"AbstractCommitmentProver.executePreChallengePhase","5000",8022.79,71.3777262105972,200,5.04716742291901
"27",1024,"AbstractCommitmentProver.executePreChallengePhase","6000",9525.77,72.9568406869094,200,5.15882767836602
"28",1024,"AbstractCommitmentProver.executePreChallengePhase","7000",11143.02,71.7731602527248,200,5.07512883218905
"29",1024,"AbstractCommitmentProver.executePreChallengePhase","8000",12683.53,77.6462393477526,100,7.76462393477526
"30",1024,"AbstractCommitmentProver.executePreChallengePhase","9000",14235.565,92.8391150399821,200,6.56471678041293
"31",1024,"PossessionProver.executeCompoundPreChallengePhase","1000",1664.545,24.7921606794523,200,1.75307049367072
"32",1024,"PossessionProver.executeCompoundPreChallengePhase","10000",14878.12,73.8385188684529,100,7.38385188684529
"33",1024,"PossessionProver.executeCompoundPreChallengePhase","2000",3165.39,31.1354295758766,200,2.20160733882585
"34",1024,"PossessionProver.executeCompoundPreChallengePhase","3000",4640.23115577889,33.819885880657,199,2.39742814563245
"35",1024,"PossessionProver.executeCompoundPreChallengePhase","4000",6149.45,41.9483709951379,200,2.96619775903911
"36",1024,"PossessionProver.executeCompoundPreChallengePhase","5000",7683.02,63.0344852573438,200,4.45721119740712
"37",1024,"PossessionProver.executeCompoundPreChallengePhase","6000",9050.72,57.0158366433459,200,4.03162847255343
"38",1024,"PossessionProver.executeCompoundPreChallengePhase","7000",10540.555,50.1844534877017,200,3.54857673712948
"39",1024,"PossessionProver.executeCompoundPreChallengePhase","8000",11989.25,55.2098613281974,100,5.52098613281974
"40",1024,"PossessionProver.executeCompoundPreChallengePhase","9000",13446.065,75.285058111649,200,5.32345751127703
"41",2048,"AbstractCommitmentProver.executePreChallengePhase","1000",8041.39,44.2590353606501,200,3.12958640322909
"42",2048,"AbstractCommitmentProver.executePreChallengePhase","10000",78764.77,159.491417393608,100,15.9491417393608
"43",2048,"AbstractCommitmentProver.executePreChallengePhase","2000",15988.255,82.883037859529,200,5.86071581158143
"44",2048,"AbstractCommitmentProver.executePreChallengePhase","3000",23699.36,76.6920383333146,200,5.42294603685054
"45",2048,"AbstractCommitmentProver.executePreChallengePhase","4000",31599.75,91.0079100874889,200,6.4352310364479
"46",2048,"AbstractCommitmentProver.executePreChallengePhase","5000",39878.115,118.835648404249,200,8.40294928333448
"47",2048,"AbstractCommitmentProver.executePreChallengePhase","6000",47341.76,104.239444110868,200,7.37084177979107
"48",2048,"AbstractCommitmentProver.executePreChallengePhase","7000",55315.32,121.820972524166,200,8.6140435762578
"49",2048,"AbstractCommitmentProver.executePreChallengePhase","8000",63010.87,131.942033109279,100,13.1942033109279
"50",2048,"AbstractCommitmentProver.executePreChallengePhase","9000",70928.02,154.799593574577,200,10.9459842341505
"51",2048,"PossessionProver.executeCompoundPreChallengePhase","1000",5075.885,32.0833051186545,200,2.26863226122777
"52",2048,"PossessionProver.executeCompoundPreChallengePhase","10000",48644.41,116.132290900933,100,11.6132290900933
"53",2048,"PossessionProver.executeCompoundPreChallengePhase","2000",9992.37,75.3042278605149,200,5.3248130172187
"54",2048,"PossessionProver.executeCompoundPreChallengePhase","3000",14799.255,60.0778387472678,200,4.2481447177225
"55",2048,"PossessionProver.executeCompoundPreChallengePhase","4000",19634.795,64.3071537632138,200,4.54720245047745
"56",2048,"PossessionProver.executeCompoundPreChallengePhase","5000",24710.47,108.683668501735,200,7.68509590018074
"57",2048,"PossessionProver.executeCompoundPreChallengePhase","6000",29293.515,85.6253365910561,200,6.05462561449164
"58",2048,"PossessionProver.executeCompoundPreChallengePhase","7000",34212.485,98.5599823743295,200,6.9692431890515
"59",2048,"PossessionProver.executeCompoundPreChallengePhase","8000",38934.59,86.3319989366865,100,8.63319989366865
"60",2048,"PossessionProver.executeCompoundPreChallengePhase","9000",43826.815,135.294136205001,200,9.56674011653324
"61",3072,"AbstractCommitmentProver.executePreChallengePhase","1000",22431.56,94.3668475130315,200,6.67274377956615
"62",3072,"AbstractCommitmentProver.executePreChallengePhase","10000",221558.765,355.339359029333,200,25.1262870392122
"63",3072,"AbstractCommitmentProver.executePreChallengePhase","2000",44547.43,341.094241387241,200,24.1190051108599
"64",3072,"AbstractCommitmentProver.executePreChallengePhase","3000",66442.025,121.604451349199,200,8.59873321714882
"65",3072,"AbstractCommitmentProver.executePreChallengePhase","4000",88705.165,313.390163771526,200,22.1600309960009
"66",3072,"AbstractCommitmentProver.executePreChallengePhase","5000",110982.715,935.257476050065,200,66.1326903470416
"67",3072,"AbstractCommitmentProver.executePreChallengePhase","6000",133166.83,270.403479110664,100,27.0403479110664
"68",3072,"AbstractCommitmentProver.executePreChallengePhase","7000",155237.82,210.159217179872,100,21.0159217179872
"69",3072,"AbstractCommitmentProver.executePreChallengePhase","8000",177416.355,222.191933362254,200,15.7113422805399
"70",3072,"AbstractCommitmentProver.executePreChallengePhase","9000",199129.145,275.253659120631,200,19.4633728910608
"71",3072,"PossessionProver.executeCompoundPreChallengePhase","1000",10493.44,59.2587919393448,200,4.19022936252334
"72",3072,"PossessionProver.executeCompoundPreChallengePhase","10000",101968.26,238.523836340338,200,16.8661822150884
"73",3072,"PossessionProver.executeCompoundPreChallengePhase","2000",20698.475,190.534475375279,200,13.4728219587681
"74",3072,"PossessionProver.executeCompoundPreChallengePhase","3000",30735.78,98.8759011038356,200,6.99158201664526
"75",3072,"PossessionProver.executeCompoundPreChallengePhase","4000",40949.895,168.635535085187,200,11.9243330407758
"76",3072,"PossessionProver.executeCompoundPreChallengePhase","5000",51207.78,390.571970217523,200,27.6176088682201
"77",3072,"PossessionProver.executeCompoundPreChallengePhase","6000",61358.01,173.815267953472,100,17.3815267953472
"78",3072,"PossessionProver.executeCompoundPreChallengePhase","7000",71475.47,189.445573591824,100,18.9445573591824
"79",3072,"PossessionProver.executeCompoundPreChallengePhase","8000",81703.11,188.903229327217,200,13.3574754445313
"80",3072,"PossessionProver.executeCompoundPreChallengePhase","9000",91675.415,194.199976646879,200,13.7320120393277


==> data/verificationData.csv <==
"","KeyLength","Method","Vertices","mean","sd","N","se"
"1",512,"AbstractCommitmentVerifier.executeVerification","1000",586.545,30.7951241817083,200,2.17754411363678
"2",512,"AbstractCommitmentVerifier.executeVerification","10000",5620.31,141.09769486051,100,14.109769486051
"3",512,"AbstractCommitmentVerifier.executeVerification","2000",1176.11,45.9846806477044,200,3.25160795166896
"4",512,"AbstractCommitmentVerifier.executeVerification","3000",1727.545,58.7758537147654,200,4.15608047317391
"5",512,"AbstractCommitmentVerifier.executeVerification","4000",2293.75,72.0927480514375,200,5.09772710215447
"6",512,"AbstractCommitmentVerifier.executeVerification","5000",2889.3,76.4510550554764,200,5.40590594585934
"7",512,"AbstractCommitmentVerifier.executeVerification","6000",3429.07,82.3288240920633,200,5.82152698026124
"8",512,"AbstractCommitmentVerifier.executeVerification","7000",4019.58,100.262036583642,200,7.08959659638667
"9",512,"AbstractCommitmentVerifier.executeVerification","8000",4567.5,102.013813681374,100,10.2013813681374
"10",512,"AbstractCommitmentVerifier.executeVerification","9000",5128.765,114.010313273244,200,8.06174656407137
"11",512,"PossessionVerifier.executeCompoundVerification","1000",645.79,15.8550564196521,200,1.12112179104313
"12",512,"PossessionVerifier.executeCompoundVerification","10000",6087.03,107.740846478947,100,10.7740846478947
"13",512,"PossessionVerifier.executeCompoundVerification","2000",1281.05,20.1713140263033,200,1.42632729334424
"14",512,"PossessionVerifier.executeCompoundVerification","3000",1867.3,31.3795055224612,200,2.2188661145213
"15",512,"PossessionVerifier.executeCompoundVerification","4000",2486.445,34.7563952395851,200,2.45764827635104
"16",512,"PossessionVerifier.executeCompoundVerification","5000",3138.07,59.8896397110854,200,4.23483703625276
"17",512,"PossessionVerifier.executeCompoundVerification","6000",3722.665,53.5102749255978,200,3.78374782630467
"18",512,"PossessionVerifier.executeCompoundVerification","7000",4359.31,65.4661974997432,200,4.62915921905662
"19",512,"PossessionVerifier.executeCompoundVerification","8000",4958.24,55.4351236067254,100,5.54351236067254
"20",512,"PossessionVerifier.executeCompoundVerification","9000",5566.76,82.2850322517,200,5.81843042953309
"21",1024,"AbstractCommitmentVerifier.executeVerification","1000",1958.075,35.0237446376342,200,2.47655273358171
"22",1024,"AbstractCommitmentVerifier.executeVerification","10000",19194.45,138.732674776006,100,13.8732674776006
"23",1024,"AbstractCommitmentVerifier.executeVerification","2000",3919.605,45.9567086544691,200,3.24963003305896
"24",1024,"AbstractCommitmentVerifier.executeVerification","3000",5809.26633165829,61.7216333414297,199,4.37533058181554
"25",1024,"AbstractCommitmentVerifier.executeVerification","4000",7744.945,75.5060779942274,200,5.33908597705185
"26",1024,"AbstractCommitmentVerifier.executeVerification","5000",9739.275,95.819498309485,200,6.77546170245298
"27",1024,"AbstractCommitmentVerifier.executeVerification","6000",11599.125,92.355764907004,200,6.53053876474131
"28",1024,"AbstractCommitmentVerifier.executeVerification","7000",13546.345,97.7933724414254,200,6.91503568084335
"29",1024,"AbstractCommitmentVerifier.executeVerification","8000",15430.51,109.85486246899,100,10.985486246899
"30",1024,"AbstractCommitmentVerifier.executeVerification","9000",17327.58,126.081347274897,200,8.91529756392159
"31",1024,"PossessionVerifier.executeCompoundVerification","1000",1588.605,20.503191931916,200,1.44979460510271
"32",1024,"PossessionVerifier.executeCompoundVerification","10000",15216.07,112.118647022255,100,11.2118647022255
"33",1024,"PossessionVerifier.executeCompoundVerification","2000",3129.36,34.4831238310239,200,2.43832506974124
"34",1024,"PossessionVerifier.executeCompoundVerification","3000",4623.84924623116,38.6744687391727,199,2.7415604002882
"35",1024,"PossessionVerifier.executeCompoundVerification","4000",6160.14,44.2124882878471,200,3.12629502814675
"36",1024,"PossessionVerifier.executeCompoundVerification","5000",7735.29,75.9987827196882,200,5.37392546230145
"37",1024,"PossessionVerifier.executeCompoundVerification","6000",9222.905,54.0934049333783,200,3.82498134458616
"38",1024,"PossessionVerifier.executeCompoundVerification","7000",10784.545,59.0254861485729,200,4.17373215184886
"39",1024,"PossessionVerifier.executeCompoundVerification","8000",12257.37,73.7931390695461,100,7.37931390695461
"40",1024,"PossessionVerifier.executeCompoundVerification","9000",13770.03,94.4002975678812,200,6.67510905562768
"41",2048,"AbstractCommitmentVerifier.executeVerification","1000",9123.805,56.3504555813092,200,3.98457892644951
"42",2048,"AbstractCommitmentVerifier.executeVerification","10000",89719.12,200.808581650901,100,20.0808581650901
"43",2048,"AbstractCommitmentVerifier.executeVerification","2000",18188.725,94.2850877064825,200,6.66696248820222
"44",2048,"AbstractCommitmentVerifier.executeVerification","3000",26986.975,96.3682967478955,200,6.81426761218344
"45",2048,"AbstractCommitmentVerifier.executeVerification","4000",35966.48,97.6989509929642,200,6.90835907619372
"46",2048,"AbstractCommitmentVerifier.executeVerification","5000",45389.115,155.050329889991,200,10.9637139690424
"47",2048,"AbstractCommitmentVerifier.executeVerification","6000",53901.82,143.793045029984,200,10.1677037228164
"48",2048,"AbstractCommitmentVerifier.executeVerification","7000",62970.39,158.444663707196,200,11.203729615018
"49",2048,"AbstractCommitmentVerifier.executeVerification","8000",71788.75,182.740384096669,100,18.2740384096669
"50",2048,"AbstractCommitmentVerifier.executeVerification","9000",80792.725,206.357715895354,200,14.5916940259772
"51",2048,"PossessionVerifier.executeCompoundVerification","1000",5012.84,42.0644922415294,200,2.97440877111544
"52",2048,"PossessionVerifier.executeCompoundVerification","10000",49056.24,134.95858848573,100,13.495858848573
"53",2048,"PossessionVerifier.executeCompoundVerification","2000",9973.58,67.7870119932637,200,4.79326558568106
"54",2048,"PossessionVerifier.executeCompoundVerification","3000",14768.655,71.3397700370889,200,5.04448351615144
"55",2048,"PossessionVerifier.executeCompoundVerification","4000",19677.925,76.2274392029352,200,5.39009391728808
"56",2048,"PossessionVerifier.executeCompoundVerification","5000",24842.975,122.83597910962,200,8.68581538021017
"57",2048,"PossessionVerifier.executeCompoundVerification","6000",29484.2,91.8772941804973,200,6.4967057752101
"58",2048,"PossessionVerifier.executeCompoundVerification","7000",34435.395,109.681810125297,200,7.75567517124132
"59",2048,"PossessionVerifier.executeCompoundVerification","8000",39227.74,100.03288550181,100,10.003288550181
"60",2048,"PossessionVerifier.executeCompoundVerification","9000",44186.955,123.971114219418,200,8.76608155358026
"61",3072,"AbstractCommitmentVerifier.executeVerification","1000",24697.69,99.6704312942001,200,7.04776378519168
"62",3072,"AbstractCommitmentVerifier.executeVerification","10000",244086.605,396.639551284559,200,28.0466516400101
"63",3072,"AbstractCommitmentVerifier.executeVerification","2000",49088.475,392.280344547867,200,27.7384091755992
"64",3072,"AbstractCommitmentVerifier.executeVerification","3000",73227.485,144.832878131796,200,10.2412310265758
"65",3072,"AbstractCommitmentVerifier.executeVerification","4000",97747.38,353.411835152886,200,24.9899905188188
"66",3072,"AbstractCommitmentVerifier.executeVerification","5000",122235.74,552.178438131813,200,39.0449118028001
"67",3072,"AbstractCommitmentVerifier.executeVerification","6000",146742.01,338.229988545539,100,33.8229988545539
"68",3072,"AbstractCommitmentVerifier.executeVerification","7000",171067.13,280.141834747611,100,28.0141834747611
"69",3072,"AbstractCommitmentVerifier.executeVerification","8000",195475.85,285.60452943919,200,20.1952899504044
"70",3072,"AbstractCommitmentVerifier.executeVerification","9000",219448.02,320.110799913257,200,22.6352517349714
"71",3072,"PossessionVerifier.executeCompoundVerification","1000",10405.965,70.7057301523852,200,4.99965012594977
"72",3072,"PossessionVerifier.executeCompoundVerification","10000",102408.23,227.918629357146,200,16.1162808377181
"73",3072,"PossessionVerifier.executeCompoundVerification","2000",20654.765,196.23913669002,200,13.8762024287707
"74",3072,"PossessionVerifier.executeCompoundVerification","3000",30738.855,109.011289697017,200,7.70826221706522
"75",3072,"PossessionVerifier.executeCompoundVerification","4000",41038.565,168.990457269756,200,11.949429829126
"76",3072,"PossessionVerifier.executeCompoundVerification","5000",51352.135,351.369648553519,200,24.8455861195327
"77",3072,"PossessionVerifier.executeCompoundVerification","6000",61549.27,169.324436356584,100,16.9324436356584
"78",3072,"PossessionVerifier.executeCompoundVerification","7000",71787.57,188.104218641441,100,18.8104218641441
"79",3072,"PossessionVerifier.executeCompoundVerification","8000",82036.915,166.343193624887,200,11.7622400216384
"80",3072,"PossessionVerifier.executeCompoundVerification","9000",92078.515,193.406671232889,200,13.6759168755493


==> data/verifyingData.csv <==
"","expID","KeyLength","Method","mean","sd","N","se","Vertices"
"1","1",512,"PossessionVerifier.executeCompoundVerification",64.2,9.4857681807958,100,0.94857681807958,50
"2","1",512,"VerifierOrchestrator.computeCommitmentVerifiers",67.24,7.00233727213473,100,0.700233727213473,50
"3","1",512,"VerifierOrchestrator.executeVerification",136.88,12.8017586731522,200,0.905221036889963,50
"4","1",1024,"PossessionVerifier.executeCompoundVerification",114.32,9.53343928739595,100,0.953343928739595,50
"5","1",1024,"VerifierOrchestrator.computeCommitmentVerifiers",149.32,8.25952770924573,100,0.825952770924573,50
"6","1",1024,"VerifierOrchestrator.executeVerification",272.96,13.1308987701742,200,0.928494756346429,50
"7","1",2048,"PossessionVerifier.executeCompoundVerification",317.84,16.1949736559579,100,1.61949736559579,50
"8","1",2048,"VerifierOrchestrator.computeCommitmentVerifiers",478.8,8.22904439878481,100,0.822904439878481,50
"9","1",2048,"VerifierOrchestrator.executeVerification",820.04,16.9420650405786,200,1.19798490774967,50
"10","1",3072,"PossessionVerifier.executeCompoundVerification",600.36,12.7267474639085,100,1.27267474639085,50
"11","1",3072,"VerifierOrchestrator.computeCommitmentVerifiers",1260.4,11.0169749647413,100,1.10169749647413,50
"12","1",3072,"VerifierOrchestrator.executeVerification",1926.36,18.4644272962062,200,1.30563217518734,50
"13","1",512,"PossessionVerifier.executeCompoundVerification",357.68,18.7890361324864,100,1.87890361324864,500
"14","1",512,"VerifierOrchestrator.computeCommitmentVerifiers",371.68,7.42760344453666,100,0.742760344453666,500
"15","1",512,"VerifierOrchestrator.executeVerification",733.32,21.4494286625483,200,1.5167036459865,500
"16","1",1024,"PossessionVerifier.executeCompoundVerification",876,22.011934320392,100,2.2011934320392,500
"17","1",1024,"VerifierOrchestrator.computeCommitmentVerifiers",1086.28,12.8551212135141,100,1.28551212135141,500
"18","1",1024,"VerifierOrchestrator.executeVerification",1969.98,24.8395777563866,200,1.75642338733515,500
"19","1",2048,"PossessionVerifier.executeCompoundVerification",2673.44,26.7122035441073,100,2.67122035441073,500
"20","1",2048,"VerifierOrchestrator.computeCommitmentVerifiers",4726.84,32.5870148272826,100,3.25870148272826,500
"21","1",2048,"VerifierOrchestrator.executeVerification",7424.6,46.7487672156272,200,3.30563703102814,500
"22","1",3072,"PossessionVerifier.executeCompoundVerification",5388.96,53.1059394802578,100,5.31059394802578,500
"23","1",3072,"VerifierOrchestrator.computeCommitmentVerifiers",12666.16,100.798300450639,100,10.0798300450639,500
"24","1",3072,"VerifierOrchestrator.executeVerification",18120.62,129.959311761673,200,9.18951106250159,500

